Selecting and verifying load-bearing periodic cells for elastic-wave band gaps with numerical acceptance checks

A lattice mount must be stiff enough to support equipment and block vibration over a specified frequency range. Fast simulations help rank designs, but their errors can lead to a wrong acceptance decision. We present AMM (AgenticMetamaterials), an open-source Python tool that searches repeating cubic cells for targets on stiffness, the fraction of the cell that is solid, and band gaps. A complete band gap is an interval with no elastic-wave propagation in any direction. A separate checker allows for changes as the simulation grid gets finer. For gaps, it also tests for modes at sampled wave directions and wavelengths, so it can miss modes between samples. In 1,500 near-threshold tests of stiffness and solid fraction, the checker accepted 454 of 750 claims supported by the reference and none of the 750 false claims. Using the finest grid estimate alone accepted 42 false claims. In an independent finite-element comparison on ten new cells built from cubes joined by bars, the checker accepted one of two true gap claims and left all 17 false claims undecided. The reference could not classify the remaining claim. The protocol required every reported edge to err on the side of a narrower gap. The checker failed this test when it placed one upper edge too high, even though it left that thin-bar cell's claim undecided. Separating search from acceptance shows which targets the evidence supports and where a calculation needs further refinement.

==> arxiv-style-License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

